Low-complexity Near-optimum Symbol Detection Based on Neural Enhancement of Factor Graphs

We consider the application of the factor graph framework for symbol detection on linear inter-symbol interference channels. Based on the Ungerboeck observation model, a detection algorithm with appealing complexity properties can be derived. However, since the underlying factor graph contains cycles, the sum-product algorithm (SPA) yields a suboptimal algorithm. In this paper, we develop and evaluate efficient strategies to improve the performance of the factor graph-based symbol detection by means of neural enhancement. In particular, we consider neural belief propagation and generalizations of the factor nodes as an effective way to mitigate the effect of cycles within the factor graph. By applying a generic preprocessor to the channel output, we propose a simple technique to vary the underlying factor graph in every SPA iteration. Using this dynamic factor graph transition, we intend to preserve the extrinsic nature of the SPA messages which is otherwise impaired due to cycles. Simulation results show that the proposed methods can massively improve the detection performance, even approaching the maximum a posteriori performance for various transmission scenarios, while preserving a complexity which is linear in both the block length and the channel memory.

==> numerical_results/altB/altB.csv <==
Eb/N0,GFG_altB_BER,GFG_altB_BMI,GFG_proB_BER,GFG_proB_BMI,UFG_altB_BER,UFG_altB_BMI,UFG_proB_BER,UFG_proB_BMI,UFG_diffB_trainedonB_BER,UFG_diffB_trainedonB_BMI,GFG_var_training_BER,UFG_var_training_BMI,BCJR_BER,BCJR_BMI,UBFGEQ_BER,UBFGEQ_BMI,MMSE_BER,MMSE_BMI
0,0.165002,0.48088223,0.41180798,0.053732842,0.198626,0.40042782,0.194602,0.41484535,0.345675,0.7334628,0.16724,0.48328808,0.16712398827076,0.442807823419571,0.16974,0.4257376,0.176741003990173,0.425436556339264
2,0.121136,0.60417485,0.417856,0.03628534,0.168546,0.49165142,0.17015,0.4885757,0.335235,0.7712211,0.127,0.59075725,0.121429994702339,0.567368388175964,0.14908,0.4917627,0.14691199362278,0.511761784553528
4,0.074412,0.74586695,0.409264,0.031205308,0.113536,0.6367858,0.133958,0.59491676,0.32757,0.7749002,0.08344,0.7214155,0.071320004761219,0.720337212085724,0.16892,0.3760066,0.117908000946045,0.60061913728714
6,0.031536,0.8850788,0.408546,0.028120585,0.040298,0.8456966,0.07055,0.7670021,0.325515,0.73688173,0.03814,0.84185004,0.027147999033332,0.876919388771057,0.17284,0.3543533,0.089381001889706,0.686941683292389
8,0.006836,0.97317606,0.4166,0.023434846,0.00728,0.9680245,0.013724,0.94515777,0.3279,0.67484933,0.009579999,0.9310394,0.005493199918419,0.97155499458313,0.17012,0.365391,0.063588999211788,0.768165767192841
10,0.00052,0.99720925,0.42769,0.019468613,0.000654,0.99644995,0.001262,0.9946712,0.329905,0.6491018,0.0008159999,0.97801393,0.000445500016212,0.99754410982132,0.1699,0.37173814,0.040690999478102,0.842791497707367
12,2.1E-05,0.999651,0.434162,0.01736166,7.2E-05,0.9997758,0.00025,0.9989857,0.332685,0.6241423,0.00018,0.9909867,6.39999962004367E-06,0.999950468540192,0.1682,0.38343862,0.022759499959648,0.905487149953842


==> numerical_results/proakisA/16QAM.csv <==
Eb/N0,UB_FGEQ_BER,UB_FGEQ_BMI,NBP_UB_FGEQ_BER,NBP_UB_FGEQ_BMI,UB_FGEQ_SNR*_BER,UB_FGEQ_SNR*_BMI,NBP_UB_FGEQ*_BER,NBP_UB_FGEQ*_BMI,MMSE_BER,MMSE_BMI,DFE_BER,short_BCJR_L3N25_BER,short_BCJR_L3N25_BMI
0,0.162671238183975,1.94525671005249,0.166826248168945,1.75640225410461,0.166421249508858,1.75648272037506,0.166230231523514,1.77737879753113,0.180682495236397,1.57736968994141,0.182392254471779,0.173700004816055,1.02764225006104
2,0.120856754481792,2.41142129898071,0.12321700155735,2.22811555862427,0.122757755219936,2.23056650161743,0.123171247541904,2.25136756896973,0.139465250074863,2.02427852153778,0.141494750976563,0.129099994897842,0.871252298355102
4,0.079636491835117,2.90122532844543,0.082321248948574,2.71558332443237,0.082024253904819,2.7181384563446,0.082298494875431,2.73738193511963,0.099532167116801,2.4858713944753,0.100355669856071,0.088349997997284,0.249580979347229
6,0.040979996323586,3.39354157447815,0.04416274651885,3.21867871284485,0.044250998646021,3.22169494628906,0.045250996947289,3.23185276985168,0.062917625531554,2.93972814083099,0.05935687571764,0.047789998352528,0.710240006446838
8,0.013512499630451,3.78058433532715,0.014563750475645,3.68930125236511,0.014767250046134,3.68965673446655,0.015998581424356,3.68698596954346,0.032781750708818,3.37114534378052,0.024964700639248,0.018420001491904,1.87498831748962
10,0.002608000067994,3.94895577430725,0.002403300022706,3.93655276298523,0.00243615009822,3.93686771392822,0.002715150127187,3.936115026474,0.012727291788906,3.71826203664144,0.006412791631495,0.00390399992466,3.22484278678894
12,0.000383249978768,3.98934960365295,0.000220099987928,3.99325227737427,0.000181400013389,3.99435877799988,0.000194074993487,3.99454975128174,0.003133625001647,3.91937115192413,0.000856674998067,0.000495999993291,3.83781361579895
14,0.000116750008601,3.9969916343689,2.5112498406088E-05,3.99921488761902,8.82499989529606E-06,3.99969005584717,5.443749614642E-06,3.99982786178589,0.000374340001727,3.9886531162262,5.32900000689551E-05,2.97499991575023E-05,3.98255038261414
16,4.17499977629632E-05,3.99920797348022,6.48999957775231E-06,3.99983882904053,1.274999931411E-06,3.99996900558472,3.89999968319899E-07,3.99999213218689,1.46150000728085E-05,3.9994721364975,1.51500001265958E-06,1.09999996311672E-06,3.99946236610413


==> numerical_results/proakisA/BPSK.csv <==
Eb/N0,BCJR_BER,UB_FGEQ_BER,MMSE_BER,DFE_BER
0,0.09272,0.092877201735973,0.101009890437126,0.099864803254604
2,0.04572,0.045808002352715,0.059327580034733,0.054935298860073
4,0.014688,0.014934800565243,0.028575090691447,0.02213229984045
6,0.002586,0.002672879956663,0.010277610272169,0.005611899774522
8,0.000199,0.000198316003662,0.002390489913523,0.00073309999425
10,3.9085E-06,3.909E-06,0.00027627000236,4.12000008509494E-05


==> numerical_results/proakisB/16QAM.csv <==
Eb/N0,BCJR_BER,BCJR_BMI,UB_FGEQ_BER,UB_FGEQ_BMI,GFG2D_14dB_BER,GFG2D_14dB_BMI,GFG2D_7-14dB_BER,GFG2D_7-14dB_BMI,MMSE_BER,MMSE_BMI,GFG_BER,GFG_BMI,GFG2D_14dB_multiloss_BMI,GFG2D_7-16dB_multiloss_BMI
0,0.257658541202545,1.06711101531982,0.339951246976852,0.503401875495911,0.355744987726212,0.13905480504036,0.263864994049072,0.888246655464172,0.271616995334625,0.796642780303955,0.36605498,0.3592898,0.2423542,0.6691722
2,0.229981988668442,1.30158305168152,0.40220245718956,0.236064672470093,0.34128999710083,0.187757223844528,0.233434990048408,1.16626489162445,0.248534254729748,0.968145728111267,0.34923,0.48759574,0.24840043,1.0476851
4,0.20177349448204,1.56396043300629,0.421648800373077,0.206206724047661,0.325949996709824,0.302522838115692,0.204559996724129,1.47374141216278,0.22675725320975,1.14715544382731,0.321235,0.6360325,0.2833487,1.4700829
6,0.172942489385605,1.85619902610779,0.429164975881577,0.195133954286575,0.311869978904724,0.515612304210663,0.174429997801781,1.81392407417297,0.206897057592869,1.32835841178894,0.291145,0.7810125,0.3653122,1.8168194
8,0.134360998868942,2.25299191474915,0.432180017232895,0.192313209176064,0.280139982700348,0.979769825935364,0.142804995179176,2.15205192565918,0.188219645619392,1.51145911216736,0.257005,1.034362,0.5438,2.187301
10,0.076222494244576,2.85067200660706,0.432963758707047,0.191027089953423,0.182094991207123,1.81249141693115,0.102119997143745,2.62448596954346,0.170583623150984,1.69631759325663,0.214205,1.4630538,1.0644816,2.6537247
12,0.020984899252653,3.57800102233887,0.434219926595688,0.190978214144707,0.069919995963574,2.91077399253845,0.064980000257492,3.08671092987061,0.153731998801231,1.87813878059387,0.14754,2.1582403,2.2558472,3.2560194
14,0.002016349928454,3.95009160041809,0.434021234512329,0.191189527511597,0.02547499909997,3.58235478401184,0.039219997823238,3.43131971359253,0.137926508784294,2.05475656509399,0.082389995,2.8536758,3.8076804,3.69567
16,4.71899984404445E-05,3.99871182441711,0.434158712625504,0.190645888447762,0.014794999733567,3.74132084846497,0.026019999757409,3.60658836364746,0.122629839926958,2.227724609375,0.123725,2.3717742,3.2532997,3.8654866
,,,,,,,,,,,,,2.5467947,3.9132173


==> numerical_results/proakisB/BPSK.csv <==
Eb/N0,BCJR_BER,BCJR_BMI,MMSE_BER,MMSE_BMI,DFE_BER,UB_FGEQ_BER,UB_FGEQ_BMI,NBP_UB_FGEQ_BER,NBP_UB_FGEQ_BMI,UB_FGEQ_SNR*_BER,UB_FGEQ_SNR*_BMI,NBP_UB_FGEQ*_BER,NBP_UB_FGEQ*_BMI,GFG_P5_MMSE_BER,GFG_P5_MMSE_BMI,GFG_P5*_BER,GFG_P5*_BMI,GFG_P7*_BER,GFG_P7*_BMI,NBP_GFG_P7*_BER,NBP_GFG_P7*_BMI
0,0.1572,0.4391730427742,0.180529505014419,0.418433725833893,0.19752499461174,0.196185603737831,0.369308471679687,0.168970003724098,0.433999985456467,0.174682006239891,0.419999986886978,0.170144006609917,0.435,0.178108006715774,0.43299999833107,0.173135995864868,0.433999985456467,0.174475997686386,0.433999985456467,0.17560800909996,0.428926080465317
2,0.126,0.551992774009705,0.152035102248192,0.501638978719711,0.157731398940086,0.196803703904152,0.316036283969879,0.128316000103951,0.555000007152557,0.139076992869377,0.529999971389771,0.129807993769646,0.557,0.147522404789925,0.529999971389771,0.137668803334236,0.538999974727631,0.137714400887489,0.547999978065491,0.133734405040741,0.555159568786621
4,0.079297,0.702513575553894,0.125267401337624,0.58350400129954,0.110401600599289,0.190170511603355,0.313917845487595,0.083618000149727,0.704999983310699,0.102448999881744,0.649999976158142,0.085445001721382,0.707,0.117629192769527,0.601999998092651,0.102844402194023,0.65888524055481,0.101089999079704,0.657848179340362,0.082192793488503,0.707717299461365
6,0.034411,0.860156178474426,0.099990501999855,0.660996288061142,0.061932001262903,0.181707307696342,0.330804109573364,0.044829998165369,0.838859140872955,0.067699998617172,0.77799129486084,0.043822001665831,0.838377416133881,0.090757206082344,0.660651624202728,0.073081597685814,0.746568322181702,0.067063599824905,0.759815692901611,0.034161396324635,0.863522410392761
8,0.0076091424,0.964334785938263,0.07736200094223,0.730947208404541,0.026014400646091,0.176257595419884,0.348187327384949,0.019687999039888,0.925840318202972,0.041579999029636,0.854639708995819,0.016239199787378,0.935062229633331,0.067414402961731,0.705801606178284,0.048296134918928,0.813115477561951,0.040044132620096,0.843437969684601,0.008283600211143,0.966739535331726
10,0.0006996,0.996443927288055,0.057582698762417,0.79486408829689,0.007619900163263,0.173689886927605,0.361422717571258,0.008020999841392,0.969768822193146,0.035034000873566,0.862610518932343,0.004312199540436,0.981843113899231,0.049454998224974,0.73817789554596,0.031383097171783,0.854969024658203,0.021021699532866,0.90653395652771,0.000928840017878,0.996103763580322
12,3.7E-05,0.99990725517273,0.041473601013422,0.84611576795578,0.002108399989083,0.17289300262928,0.369735091924667,0.003831000067294,0.985647916793823,0.034885998815298,0.791428625583649,0.000901999941561,0.996057868003845,0.036721676588058,0.764857649803162,0.021618317812681,0.880316019058227,0.01014631986618,0.944133818149567,4.53559987363406E-05,0.999806046485901


==> numerical_results/proakisB/convergence_proB.csv <==
iter,UBFGEQ,UFG,GFG,GFG_onlyP
1,0.2284356,0.102682,0.4561504,0.287576
2,0.15192,0.0901436,0.40468763,0.420112
3,0.1571868,0.0258676,0.2469544,0.213248
4,0.1407332,0.0573432,0.133116,0.11448001
5,0.1997604,0.2107864,0.4969896,0.070264
6,0.1760648,0.2826828,0.3799528,0.047804
7,0.2100736,0.25198162,0.09499228,0.036548001
8,0.1670348,0.193784,0.05018896,0.028796
9,0.2061456,0.0383236,0.0046822,0.02686
10,0.1778864,0.004312199540436,0.000928840017878,0.021021699532866


==> numerical_results/proakisC/16QAM.csv <==
Eb/N0,BCJR_BER,BCJR_BMI,UB_FGEQ_BER,UB_FGEQ_BMI,GFG2D_7-14dB_BER,GFG2D_7-14dB_BMI,GFG2D_10-20dB_BER,GFG2D_10-20dB_BMI,MMSE_BER,MMSE_BMI,GFG2D_16dB_BER,GFG2D_16dB_BMI,GFG2D_18dB_multiloss_BMI,GFG2D_12-18dB_multiloss_BMI,GFG2D_18dBv2_multiloss_BMI,GFG2D_16dB_multiloss_BMI,GFG2D_14-18dB_multiloss_BMI
0,0.314875,0.522,0.456000000238419,0.0839102268219,0.323839992284775,0.527426838874817,0.399604976177216,0.116108454763889,0.330753237009048,0.445259094238281,0.36576998,0.35160255,0.015696602,0.040289126,0.04062283,0.025966877,0.1545579
2,0.30146875,0.71,0.457099974155426,0.082574605941773,0.302864998579025,0.70553582906723,0.383599996566772,0.215500742197037,0.313509747385979,0.534987568855285,0.33991,0.49252763,0.02020886,0.06504297,0.048694916,0.03568848,0.18941113
4,0.28271875,0.89,0.459049999713898,0.084378242492676,0.281749993562698,0.883453905582428,0.363914996385574,0.352200001478195,0.295897583166758,0.637609243392944,0.31088,0.6688066,0.028795565,0.14091994,0.062442817,0.06519192,0.25056592
6,0.261050015687942,1.06654286384583,0.45949998497963,0.079981803894043,0.260224997997284,1.06735074520111,0.327214986085892,0.563651740550995,0.276933752000332,0.758648753166199,0.28083998,0.878147,0.052849837,0.36979687,0.10842334,0.12830435,0.3784921
8,0.231699988245964,1.29055202007294,0.457224994897842,0.089053153991699,0.235884994268417,1.26904404163361,0.270060002803802,0.860792517662048,0.256904196739197,0.900611448287964,0.25066498,1.1224447,0.11250397,0.84719783,0.22433466,0.3063498,0.6750699
10,0.201699987053871,1.55567014217377,0.453325003385544,0.091375589370728,0.21000999212265,1.49667823314667,0.225824996829033,1.18496060371399,0.23592966546615,1.06555545330048,0.21935499,1.3861461,0.24945275,1.3374728,0.5160539,0.61885643,1.1556498
12,0.155340000987053,1.98294520378113,0.459074974060059,0.086566925048828,0.1805399954319,1.77975988388062,0.191469997167587,1.54029989242554,0.214363226294517,1.25248353481293,0.18775,1.6919782,0.50650716,1.703698,1.0117781,1.0300193,1.63577
14,0.075949996709824,2.78099584579468,0.457999974489212,0.087417364120483,0.164859995245934,1.96716570854187,0.160389989614487,1.90902268886566,0.191896140873432,1.46747609138489,0.15393999,2.0412807,0.8912768,1.986646,1.5615231,1.6785248,2.0263245
16,0.013849999755621,3.69179630279541,0.45737498998642,0.08865213394165,0.167044997215271,1.95415019989014,0.133254989981651,2.24899005889893,0.168159568011761,1.71199949741364,0.115705,2.466544,1.5360138,2.2873945,2.2524818,2.5668258,2.3767557
18,0.000662499980535,3.9809992313385,0.455124974250794,0.090221166610718,0.180574998259544,1.82061278820038,0.107494994997978,2.55184602737427,0.143007253319025,1.9866782450676,0.082564995,2.8613877,2.6881177,2.605095,3.112136,1.5993465,2.7387269


==> numerical_results/proakisC/BPSK.csv <==
Eb/N0,BCJR_BER,BCJR_BMI,UB_FGEQ_BER,UB_FGEQ_BMI,MMSE_BER,MMSE_BMI,BER_DFE,NBP_UB_FGEQ*_BER,NBP_UB_FGEQ*_BMI,GFG_P7*_BER,GFG_P7*_BMI,NBP_GFG_P7*_BER,NBP_GFG_P7*_BMI,NBP_GFG_P9*_BER,NBP_GFG_P9*_BMI,GFG2D_1110_BER,GFG2D_1110_BMI,GFG2D_514_BER,GFG2D_514_BMI,GFG2D_524_BER,GFG2D_524_BMI,GFG2D_154_BER,GFG2D_154_BMI_s
0,0.237339988350868,0.295763790607452,0.379715979099274,0.060797542333603,0.241914495825767,0.289749026298523,0.285941004753113,0.254000008106232,0.273999989032745,0.305103987455368,0.165266826748848,0.253787994384766,0.280753433704376,0.251015990972519,0.275890022516251,0.285600006580353,0.228897407650947,0.238499999046326,0.257614195346832,0.240219995379448,0.290069252848625,0.261296,0.25382861
2,0.211728006601334,0.35971799492836,0.382731974124908,0.060572903603315,0.222773805260658,0.337994813919067,0.262257009744644,0.243000000715256,0.314999997615814,0.283885985612869,0.203233271837234,0.240948006510734,0.316136181354523,0.233428001403809,0.318858087062836,0.287400007247925,0.212293595075607,0.209250003099441,0.344868719577789,0.211720002651215,0.358492066860199,0.238162,0.3117833
4,0.172455996274948,0.450828641653061,0.383771985769272,0.060978371649981,0.203064292669296,0.386967519919078,0.224475994706154,0.219999998807907,0.381000012159347,0.259891986846924,0.24730384349823,0.210127994418144,0.385847091674805,0.202879980206489,0.390159457921982,0.256600022315979,0.258385747671127,0.16745001077652,0.458000004291534,0.175630012750626,0.450359003067017,0.208818,0.38507053
6,0.113787993788719,0.593279123306274,0.385082006454468,0.061462860554457,0.182359397411346,0.439506471157074,0.17315299808979,0.163000002503395,0.474999994039535,0.232868000864983,0.3018359541893,0.15913999080658,0.498876869678497,0.154699996113777,0.512559533119202,0.16966001689434,0.48278534412384,0.116400003433228,0.602200984954834,0.113573329031467,0.585220098495483,0.154228,0.5167001
8,0.051595199853182,0.778846383094788,0.386449992656708,0.0619589202106,0.159717306494713,0.496582233905792,0.114169999957085,0.10700000077486,0.616999983787537,0.203715994954109,0.361555308103561,0.102098003029823,0.651101112365723,0.093547992408276,0.676583349704742,0.082930013537407,0.713570654392242,0.059737496078014,0.776898741722107,0.054970003664494,0.774443020820618,0.084194,0.7087279
10,0.014120750129223,0.928310394287109,0.386769980192184,0.06234622746706,0.135364606976509,0.559427738189697,0.06267099827528,0.073320999741554,0.727999985218048,0.180316001176834,0.414758712053299,0.062833994626999,0.776413679122925,0.050378005951643,0.814961433410645,0.035280000418425,0.869009256362915,0.022499999031425,0.909164607524872,0.018400000408292,0.926628768444061,0.037178,0.86135644
12,0.00187940010801,0.989321768283844,0.386813998222351,0.062708795070648,0.110506303608417,0.625982487201691,0.028888000175357,0.050999999046326,0.779999971389771,0.160132005810738,0.467488318681717,0.04169399663806,0.845630526542664,0.029431998729706,0.884871304035187,0.015542386099696,0.911570906639099,0.005525000393391,0.976573586463928,0.00378999998793,0.984317779541016,0.019162,0.92804027


==> numerical_results/proakisC/GFG2D_loss_over_iters.csv <==
x_axis,1_BMI,2_BMI,s_axis,stages_BMI
1,0.368922650814056,0.091267853975296,5,0.306037485599518
2,0.199970260262489,0.049534235149622,10,0.4389408826828
3,0.084461212158203,0.249267101287842,15,0.539165318012237
4,0.18338306248188,0.29697984457016,20,0.902499854564667
6,0.317101508378983,0.435525804758072,25,0.926830351352692
7,0.350287318229675,0.5991450548172,,
8,0.017162987962365,0.314127057790756,,
9,2.83002846117597E-05,0.399765998125076,,
11,0.629259645938873,0.740934550762177,,
12,0.521974921226501,0.034317821264267,,
13,0.406528770923615,0.385713547468185,,
14,0.523187577724457,0.485419094562531,,
16,0.560414791107178,0.365118950605392,,
17,0.482174843549728,0.736828923225403,,
18,0.53072053194046,0.585569620132446,,
19,0.395118117332458,0.108222275972366,,
21,0.866358518600464,-4.73368163511623E-05,,
22,0.022669458761811,0.396004498004913,,
23,0.028266334906221,0.423307955265045,,
24,2.12192526305444E-06,0.868220090866089,,


==> numerical_results/proakisC/GFG2D_loss_over_stages.csv <==
s_axis,stages_BMI
5,0.306037485599518
10,0.4389408826828
15,0.539165318012237
20,0.902499854564667
25,0.926830351352692

